The Gemini/HST Galaxy Cluster Project: Environment Effects on the Stellar Populations in the Lynx Clusters at z=1.27

Few detailed investigations of stellar populations in passive galaxies beyond z~1 are based on deep spectroscopic observations, due to the difficulty in obtaining such data. We present a study of stellar populations, structure, and mass-to-light ratios of a large sample of bulge-dominated galaxies in the two z=1.27 clusters Lynx E and Lynx W, based on deep ground-based optical spectroscopy combined with imaging from Hubble Space Telescope. We find that Lynx E has a well-defined core of red passive galaxies, while Lynx W lacks such a core. If all the sample galaxies evolve similarly in size from z=1.27 to the present, the data allow only 0.1 dex size-growth at a fixed dynamical mass. However, to link the Lynx central galaxies to brightest cluster galaxies similar to those of low redshift clusters, the Lynx galaxies would have to grow by at least a factor five, possibly through major merging. The mass-to-light ratios and the Balmer absorption lines of the Lynx galaxies are consistent with passive evolution of the stellar populations from z=1.27 to the present and support ages of 1--3 Gyr. The galaxies in the outskirts of the clusters contain younger stellar populations than found in the cluster cores. However, when evolved passively to z~0 both populations are consistent with the observed populations in the Coma cluster galaxies. The bulge-dominated emission line galaxies in the clusters are dominated by stellar populations with sub-solar metallicities. Thus, additional enrichment of these is required to produce Coma-like stellar populations by z~0.

==> datafile10.txt <==
Title: The Gemini/HST Galaxy Cluster Project: Environment Effects on the Stellar 
       Populations in the Lynx Clusters at z=1.27
Authors:  Jorgensen, I., Hunter, L., O'Neill, C., Chiboucas, K., Cole, R., 
       Toft, S., Schiavon, R. P.
Table 10: Spectroscopic parameters
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---      ID         Galaxy ID number
   6- 11 F6.4   ---      Redshift   ? Redshift
  13- 13 I1     ---      Member     Membership flag (1)
  15- 19 F5.3   [km/s]   lsigma     ? log velocity dispersion log(sigma)
  21- 25 F5.3   [km/s]   lsigmacor  ? aperture corrected log velocity dispersion log(sigma) (2)
  27- 31 F5.3   [km/s] e_lsigma     ? Uncertainty in log(sigma)
  33- 36 F4.2   ---      fracB8V    ? Template fraction for B8V star
  38- 41 F4.2   ---      fracG1V    ? Template fraction for G1V star
  43- 46 F4.2   ---      fracK0III  ? Template fraction for K0III star
  48- 51 F4.1   ---      chi2       ? chi-square for kinematicds fit
  53- 56 F4.1   ---      S/N        Signal-to-noise per Angstrom in the rest frame of the galaxy (3)
  58- 62 F5.3   mag      CN3883     ? The CN3883 line index (4)
  64- 68 F5.3   mag    e_CN3883     ? Uncertainty in CN3883 (5)
  70- 74 F5.2   0.1nm    CaHK       ? The CaHK line index (4)
  76- 79 F4.2   0.1nm  e_CaHK       ? Uncertainty in CaHK (5)
  81- 85 F5.3   ---      D4000      ? The D4000 line index (4)
  87- 91 F5.3   ---    e_D4000      ? Uncertainty in D4000 (5)
  93- 96 F4.2   0.1nm    HzetaA     ? The HzetaA line index (4)
  98-101 F4.2   0.1nm  e_HzetaA     ? Uncertainty in HzetaA (5)
 103-107 F5.1   0.1nm    EWOII      ? Equivalent width of the [OII] emission if present
 109-112 F4.1   0.1nm  e_EWOII      ? Uncertainty on the equivalent width of the [OII] emission if present
--------------------------------------------------------------------------------
Note (1): 0=not member of Lynx E+W, 1=member of Lynx E+W, 3=redshift cannot be measured
Note (2): Corrected to a standard size aperture equivalent to a circular
     aperture with a diameter of 3.4" at the distance of the Coma cluster.
Note (3): The wavelength interval for the S/N determination was chosen based on 
     the redshift of the galaxy as follows: redshift 1.00-1.35 -- 3750-4100 Ang; 
     redshift <1 -- 4100-4600 Ang. For ID 4722 and 4906 a redshift of 1.27 was assumed.
Note (4): The indices have been corrected for galaxy velocity dispersion and
     aperture corrected. 
Note (5): Determined from the local S/N.
--------------------------------------------------------------------------------
2076 1.1409 0                                        5.8                                               56.3 28.3 
2098 1.2714 1 2.304 2.328 0.063 0.44 0.42 0.14  3.4 14.0 0.126 0.015 24.58 0.91 1.863 0.011 2.52 0.40  20.2  3.2 
2309 1.2682 1 2.576 2.600 0.073 0.00 0.51 0.49  3.4 21.7 0.297 0.012 19.89 0.61 2.098 0.009 2.10 0.32            
2333 1.0138 0                                       24.1                                                3.2  0.3 
2478 1.0731 0 2.186 2.210 0.077 1.00 0.00 0.00  2.0 27.6              6.53 0.45 1.388 0.004 2.87 0.17  39.7  2.5 
2626 0.6777 0 2.410 2.432 0.226 0.74 0.26 0.00  1.6 10.8                                                         
2688 1.2236 0 2.225 2.249 0.138 0.82 0.18 0.00  1.9  9.9 0.085 0.019 20.75 1.34 1.292 0.010 6.44 0.34  45.3 17.9 
2757 1.2740 1 2.057 2.081 0.052 0.08 0.84 0.08  2.3 25.2 0.116 0.009 11.12 0.59 1.545 0.006 1.54 0.28            
3047 1.0370 0 1.972 1.995 0.077 0.40 0.60 0.00  4.7 26.1             17.53 0.41             2.95 0.20            
4093 1.2635 1 2.294 2.318 0.129 0.66 0.00 0.34  3.8 13.4 0.139 0.017 16.89 1.12 1.889 0.013 6.31 0.35  18.1  1.9 
4095 1.2631 1 2.337 2.361 0.028 0.27 0.54 0.20 10.7 77.8 0.122 0.003 18.43 0.20 1.886 0.002 3.14 0.08            
4123 1.1371 0 2.203 2.227 0.052 0.81 0.19 0.00  2.3 17.2 0.080 0.012 17.01 0.83 1.511 0.008 4.61 0.28  42.9  9.4 
4128 1.1999 0 2.139 2.163 0.095 0.00 0.80 0.20  3.6 16.1 0.061 0.013 21.45 0.76 1.665 0.008 2.76 0.28   5.2  0.4 
4216 1.2293 0 2.408 2.432 0.086 1.00 0.00 0.00  2.1 16.8              6.29 1.00 1.230 0.006 3.47 0.28  35.9  3.6 
4298 1.1991 0 2.227 2.251 0.109 0.50 0.27 0.23  2.3 11.1 0.381 0.022  5.25 1.28 1.986 0.014 3.38 0.46  10.9  0.5 
4363 1.2662 1 2.237 2.261 0.106 0.46 0.22 0.32  3.5 25.0 0.140 0.010 13.47 0.56 1.874 0.007 3.39 0.25   2.9  0.2 
4508 1.2644 1 2.064 2.088 0.102 0.37 0.62 0.01  3.3 26.2 0.063 0.009 14.12 0.58 1.796 0.007 3.66 0.20  28.4  1.7 
4593 1.2692 1 2.391 2.415 0.050 0.62 0.38 0.00  2.7 29.1 0.079 0.008 16.69 0.47 1.864 0.006 6.21 0.16   4.5  0.5 
4628 1.1718 0                                        6.6                                               35.9  1.7 
4638 1.5870 0                                        2.6                                              162.1 77.8 
4722        3                                        1.6                                                         
4828 1.2686 1 2.244 2.268 0.089 0.28 0.72 0.00  1.4 25.9 0.120 0.009 19.34 0.55 1.847 0.007 3.24 0.23  10.5  0.7 
4860 1.2587 1 2.166 2.190 0.088 0.34 0.66 0.00  1.6 20.4 0.102 0.012 15.63 0.81 2.003 0.009 2.50 0.29            
4906        3                                        2.2                                                         
4921 1.2590 1 2.011 2.035 0.144 0.39 0.40 0.20  2.5 13.5             23.54 1.13 1.487 0.012 4.65 0.40            
4926 1.2681 1 2.053 2.077 0.110 0.09 0.68 0.22  1.7 15.2 0.224 0.016 18.89 0.90 1.770 0.011 3.06 0.42            
4942 1.2594 1 2.445 2.469 0.038 0.12 0.51 0.37  5.0 45.0 0.236 0.006 22.03 0.32 1.992 0.004 2.26 0.15            
5009 1.2622 1 2.206 2.230 0.058 0.22 0.44 0.34  1.8 14.6 0.323 0.017 22.13 0.94 2.079 0.013 3.09 0.44            
5037 1.2607 1 2.120 2.144 0.103 0.30 0.29 0.41  4.6 24.8 0.240 0.010 18.85 0.56 2.161 0.008 4.08 0.27            
                                                                                                                 


==> datafile7.txt <==
Title: The Gemini/HST Galaxy Cluster Project: Environment Effects on the Stellar 
       Populations in the Lynx Clusters at z=1.27
Authors:  Jorgensen, I., Hunter, L., O'Neill, C., Chiboucas, K., Cole, R., 
       Toft, S., Schiavon, R. P.
Table 7: Lynx Photometric Parameters from HST/ACS data
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label       Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---        ID          Galaxy ID number
   6-  9 I4     ---        IDJ2014     Galaxy ID number from Jorgensen et al. (2014)
  11- 19 F9.5   deg        RAd         Right Ascension (J2000) in degrees
  21- 28 F8.5   deg        DEd         Declimation (J2000) in degrees
  30- 34 F5.2   mag        z'850lp     SExtractor magnitude mag_auto in F850LP (1)
  36- 41 F6.3   mag        i'-z'       Aperture color F775W-F850LP (1)
  43- 47 F5.2   mag        z'850lpdev  Total magnitude from r^1/4 fit in F850LP (1)
  49- 54 F6.3   [arcsec]   lredev      Logarithm of the effective radius from r^1/4 fit in F850LP
  56- 60 F5.2   mag        z'850lpser  Total magnitude from Sersic fit in F850LP (1)
  62- 67 F6.3   [arcsec]   lreser      Logarithm of the effective radius from Sersic fit in F850LP
  69- 71 F3.1   ---        nser        Sersic index from Sersic fit in F850LP
  73- 77 F5.1   deg        pa          Position angle of major axis from Sersic fit in F850LP, North-through-East
  79- 82 F4.2   ---        eps         Ellipticity from Sersic fit in F850LP
--------------------------------------------------------------------------------
Note (1):   Magnitudes and colors have been corrected for galactic extinction.
--------------------------------------------------------------------------------
 104 1698 132.15605 44.89076 24.45  0.552 24.36 -0.906 24.36 -0.906 1.5  79.9 0.58 
 129 1533 132.17006 44.91985 24.64  0.679 23.98 -0.401 24.51 -0.753 0.6 -88.4 0.63 
 145 1644 132.15846 44.90064 22.36  0.704 21.30  0.536 22.24 -0.130 0.4 -36.8 0.34 
 148 1748 132.15444 44.89276 23.07  0.933 22.76 -0.556 22.87 -0.643 3.0 -86.4 0.39 
 197 1809 132.15401 44.89896 24.35  0.931 23.96 -0.256 24.33 -0.562 1.0  -2.9 0.50 
 209 1763 132.14989 44.89334 21.68  0.971 21.12  0.200 21.36  0.021 2.9 -13.9 0.26 
 254 2015 132.14189 44.88400 24.42  0.886 24.20 -1.121 24.14 -1.086 4.8 -52.5 0.13 
 293 1888 132.15065 44.90477 22.14  0.919 21.98 -0.333 21.63 -0.063 5.8  44.2 0.24 
 316 2063 132.14194 44.89228 23.18  0.781 22.77 -0.393 23.04 -0.593 2.1 -70.4 0.28 
 347 2138 132.13880 44.89084 24.12  0.494 23.56 -0.284 24.12 -0.670 0.8 -24.0 0.52 
 365 2111 132.13987 44.89556 23.24  0.638 22.89 -0.386 22.57 -0.104 6.4  -2.5 0.34 
 392 3090 132.13739 44.89627 22.46  0.952 22.13 -0.678 22.31 -0.800 2.1 -30.5 0.51 
 454 2943 132.13652 44.90197 23.50  0.851 23.10 -0.574 23.21 -0.653 3.5 -32.0 0.36 
 503 2772 132.12828 44.89300 23.05  0.648 22.33 -0.041 23.06 -0.539 0.6  -7.4 0.54 
 535 3030 132.13643 44.91261 22.63  1.039 22.15  0.072 22.54 -0.220 2.1 -48.5 0.38 
 545 2702 132.12367 44.88997 24.29  0.943 23.97 -0.608 24.01 -0.646 3.6  50.6 0.16 
 556 2624 132.11953 44.88418 24.33  0.818 24.12 -0.766 24.13 -0.778 3.8  79.8 0.22 
 568 2600 132.13749 44.91994 23.15  0.930 22.89 -0.597 22.70 -0.440 5.8  85.5 0.32 
 651 2651 132.12733 44.91526 23.16  0.729 22.10 -0.018 22.93 -0.583 0.3  65.3 0.35 
 678 2336 132.11113 44.88861 21.65  0.623 21.09  0.036 21.52 -0.281 1.7  85.9 0.59 
 691 2369 132.12247 44.91160 23.78  0.985 22.95 -0.005 23.32 -0.291 2.0  33.8 0.76 
 707 2417 132.11767 44.90615 23.32  0.582 22.59  0.024 23.33 -0.476 0.8  28.5 0.51 
 727 2450 132.11914 44.91154 24.01  0.950 23.77 -1.027 23.74 -1.005 4.5   8.1 0.31 
 780 2342 132.11642 44.91417 24.90  0.519 24.83 -0.644 24.85 -0.832 0.6 -63.3 0.83 
 799 2497 132.11222 44.90840 24.23  0.593 23.73 -0.542 24.01 -0.749 2.1 -18.3 0.39 
 886 2735 132.11428 44.92455 23.36  0.931 23.11 -0.891 23.09 -0.871 4.3   6.2 0.50 
 887 3505 132.09527 44.88884 22.79 -0.054 22.30 -0.302 22.91 -0.694 1.0  86.6 0.24 
 894 3461 132.10291 44.90384 22.88  0.728 22.60 -0.266 22.89 -0.456 1.1  70.8 0.10 
 924 3384 132.11059 44.92181 23.18  0.712 22.23  0.246 22.73 -0.113 2.0  11.8 0.25 
1036 3426 132.10629 44.92956 23.91  0.807 23.61 -0.660 23.56 -0.618 4.5 -39.8 0.19 
1115 3144 132.08902 44.90875 22.89  0.327 22.74 -0.324 23.21 -0.648 0.9 -13.8 0.64 
1129 3074 132.08820 44.90918 22.87  0.984 22.60 -0.707 22.35 -0.478 6.7  48.4 0.52 
1133 9001 132.08092 44.89626 24.58  0.513 24.33 -0.523 24.62 -0.709 1.4  24.8 0.77 
1134 2989 132.10174 44.93582 23.12  0.905 22.85 -0.801 22.94 -0.863 3.0 -83.1 0.58 
2076      132.23534 44.88419 24.66                                                 
2098      132.24017 44.89683 23.69  1.055 23.41 -0.815 23.38 -0.794 4.3 -58.9 0.27 
2309      132.20822 44.86713 22.74  0.930 22.40 -0.353 22.22 -0.203 5.2  19.3 0.32 
2333      132.22216 44.89628 22.71  0.558 22.20 -0.328 22.60 -0.611 1.5 -62.4 0.56 
2416  240 132.20080 44.86899 23.02  1.061 22.81 -0.802 22.57 -0.589 6.8 -81.5 0.18 
2426  336 132.19719 44.86305 24.58  0.917 24.22 -0.665 24.42 -0.757 1.7  38.4 0.74 
2436  438 132.19217 44.85649 24.54  0.582 23.80 -0.120 24.37 -0.524 1.3 -27.4 0.11 
2478      132.18919 44.85600 22.72  0.432 22.10 -0.186 22.68 -0.599 0.8  78.6 0.12 
2592  361 132.20524 44.90467 22.39  0.893 21.94 -0.217 21.89 -0.176 4.3 -39.0 0.15 
2623  722 132.18710 44.87393 23.39  0.685 22.54  0.133 23.44 -0.463 0.6  22.9 0.65 
2626      132.17960 44.85988 23.25  0.094 22.66 -0.075 23.17 -0.464 1.0 -59.5 0.29 
2647  634 132.19411 44.88793 24.17  0.532 24.04 -0.610 24.28 -0.777 0.9 -67.1 0.64 
2653  807 132.18443 44.87287 24.13  0.597 23.72 -0.489 24.00 -0.697 1.9  81.8 0.42 
2655  654 132.19474 44.89336 24.77  0.564 24.31 -0.420 24.42 -0.501 3.2  68.7 0.74 
2688      132.18576 44.88077 23.98  0.519 23.68 -0.695 23.67 -0.685 4.1 -14.8 0.66 
2733  661 132.19653 44.90785 21.17  0.725 20.72 -0.107 21.00 -0.323 2.3  52.9 0.36 
2757      132.18074 44.88144 23.36  0.880 23.12 -0.695 23.10 -0.686 4.1  59.5 0.36 
2809 1045 132.17888 44.88502 24.38  0.020 23.79 -0.384 24.30 -0.734 0.7   9.4 0.51 
2814 1177 132.16814 44.86552 23.72  0.532 23.09 -0.134 23.70 -0.574 0.6  15.3 0.38 
2830  887 132.18992 44.90843 24.30 -0.039 23.70 -0.258 24.06 -0.524 1.7  39.5 0.59 
2834 1123 132.17417 44.87915 24.09  0.607 23.40 -0.151 24.07 -0.613 0.5  78.5 0.29 
2849 1264 132.16522 44.86349 23.91  0.822 23.64 -0.706 23.62 -0.694 4.1 -15.3 0.05 
2874 1044 132.18035 44.89664 22.81  0.522 22.17 -0.157 22.82 -0.603 0.6 -59.1 0.67 
2911 1352 132.16365 44.86952 25.02  0.571 24.28 -0.266 24.64 -0.535 1.4   9.7 0.81 
2945 1276 132.16695 44.88054 22.73  0.282 22.04  0.031 22.66 -0.404 0.7 -39.3 0.84 
2953 1362 132.16131 44.87014 22.65  0.930 22.00  0.143 22.30 -0.101 2.3 -60.7 0.59 
2984 1173 132.17802 44.90469 23.48  0.526 22.80 -0.193 23.41 -0.616 0.4  10.4 0.39 
3047      132.15359 44.86810 22.04  0.771 21.50 -0.077 21.74 -0.223 2.6  35.7 0.47 
4093      132.30000 44.86430 23.18  0.963 22.43  0.114 22.91 -0.238 1.8 -12.3 0.50 
4095      132.29695 44.85862 21.68  0.940 21.43 -0.620 21.43 -0.620 4.0 -71.5 0.22 
4123      132.29385 44.85485 23.09  0.673 22.16  0.104 22.95 -0.437 0.3  36.7 0.72 
4128      132.30442 44.87583 23.36  0.952 23.11 -0.939 23.17 -0.978 3.1 -32.6 0.65 
4216      132.29911 44.87709 22.99  0.713 22.16  0.179 22.89 -0.346 0.6 -14.2 0.07 
4298      132.29086 44.87308 23.76  1.002 23.36 -0.484 23.38 -0.495 3.9 -59.4 0.16 
4363      132.28999 44.88115 22.45  0.925 22.02 -0.126 22.31 -0.337 2.1  85.6 0.21 
4508      132.27216 44.86769 22.66  0.878 22.29 -0.294 22.28 -0.284 4.1 -16.2 0.10 
4593      132.25625 44.84713 22.74  1.119 22.42 -0.596 22.53 -0.680 3.1  89.2 0.32 
4628      132.25143 44.84210 24.56  0.717 23.91 -0.298 24.42 -0.661 1.3  -5.8 0.55 
4638      132.27181 44.88136 24.87  0.666 23.37  0.170 24.23 -0.396 1.0  69.9 0.55 
4722      132.24500 44.84343 23.21  0.786 23.88 -0.260 24.34 -0.609 0.9 -22.0 0.52 
4828      132.24507 44.85745 22.07  0.913 21.60 -0.048 21.71 -0.132 3.3 -85.7 0.40 
4860      132.25128 44.87064 23.04  0.892 22.72 -0.532 22.40 -0.252 6.6  82.2 0.11 
4906      132.24857 44.87028 25.92  0.300 25.47 -0.702 25.68 -0.853 1.7  44.5 0.40 
4921      132.26374 44.88445 23.50  0.964 23.30 -1.101 23.32 -1.112 3.6 -49.5 0.66 
4926      132.24619 44.86793 23.54  0.884 23.25 -0.682 23.33 -0.737 3.3 -24.7 0.15 
4942      132.24413 44.86587 22.11  0.954 22.40 -0.675 22.62 -0.818 1.5 -26.0 0.20 
5009      132.24122 44.86449 23.37  0.903 23.12 -0.850 22.89 -0.645 6.9  52.9 0.30 
5037      132.24872 44.88088 22.52  0.937 22.32 -0.507 22.13 -0.350 5.5 -63.5 0.22 

